Adaptive Exploit Generation against Security Devices and Security APIs

Proof-of-concept exploits help demonstrate software vulnerability beyond doubt and communicate attacks to non-experts. But exploits can be configuration-specific, for example when in Security APIs, where keys are set up specifically for the application and enterprise the API serves. In this work, we show how to automatically derive proof-of-concept exploits against Security APIs using formal methods. We extend the popular protocol verifier ProVerif with a language-agnostic template mechanism. Employing program snippets attached to steps in the model, we can transform attack traces (which ProVerif typically finds automatically) into programs. Our method is general, flexible and convenient. We demonstrate its use for the W3C Web Cryptography API, for PKCS#11 and for the YubiHSM2, providing the first formal model of the latter.

==> todo.txt <==
x limit scope of paper to AEG against security APIs or security protocols in title, abstract 
discuss the AEG work by David Brumley and follow ups, as they are related in the larger area. This work is mainly for detecting APIs errors.


==> ziplist.txt <==
Models
enhancedproverif
evaluation
bugreports
pocg-conf.pdf

